FOREST: An Interactive Multi-tree Synthesizer for Regular Expressions

Form validators based on regular expressions are often used on digital forms to prevent users from inserting data in the wrong format. However, writing these validators can pose a challenge to some users. We present FOREST, a regular expression synthesizer for digital form validations. FOREST produces a regular expression that matches the desired pattern for the input values and a set of conditions over capturing groups that ensure the validity of integer values in the input. Our synthesis procedure is based on enumerative search and uses a Satisfiability Modulo Theories (SMT) solver to explore and prune the search space. We propose a novel representation for regular expressions synthesis, multi-tree, which induces patterns in the examples and uses them to split the problem through a divide-and-conquer approach. We also present a new SMT encoding to synthesize capture conditions for a given regular expression. To increase confidence in the synthesized regular expression, we implement user interaction based on distinguishing inputs. We evaluated FOREST on real-world form-validation instances using regular expressions. Experimental results show that FOREST successfully returns the desired regular expression in 72% of the instances and outperforms REGEL, a state-of-the-art regular expression synthesizer.

==> data/ranking_dynamic.csv <==
instance, time, ranking
pc_us.txt, 0.18, 1
ean.txt, 0.96, 2
time2.txt, 3.05, 3
cc.txt, 4.97, 4
id2.txt, 5.38, 5
time1.txt, 12.94, 6
grid.txt, 13.27, 7
pc_us2.txt, 16.53, 8
pn_us.txt, 17.91, 9
ein.txt, 34.27, 10
color2.txt, 152.41, 11
id_cl.txt, 203.76, 12
id_es.txt, 215.69, 13
pc_nl.txt, 305.15, 14
hexa.txt, 358.73, 15
pc_al.txt, 801.51, 16
signed.txt, 1878.53, 17
isbn10.txt, 2774.52, 18
vr_pt2.txt, 3603.35, 19
vr_pt.txt, 3605.62, 20
vr_no.txt, 3607.6, 21
vr_ke.txt, 3609.31, 22
vr_it.txt, 3611.71, 23
vr_dk.txt, 3613.51, 24
iban.txt, 3613.6, 25
ssn.txt, 3615.58, 26
date2.txt, 3617.21, 27
pc_uk.txt, 3617.51, 28
gstin.txt, 3617.56, 29
isbn.txt, 3619.32, 30
pc_pt.txt, 3619.65, 31
cc3.txt, 3619.67, 32
ipv6.txt, 3621.35, 33
grid2.txt, 3621.71, 34
cc2.txt, 3623.24, 35
ipv4.txt, 3623.36, 36
pc_lx2.txt, 3623.77, 37
id_dk.txt, 3625.61, 38
id_ch.txt, 3625.64, 39
email_simple.txt, 3625.69, 40
pc_lx.txt, 3625.82, 41
domain.txt, 3625.84, 42
imeisv.txt, 3627.97, 43
date5.txt, 3629.31, 44
dollar2.txt, 3629.45, 45
pc_ca.txt, 3629.54, 46
iban_pt.txt, 3629.67, 47
vr_uk.txt, 3630.15, 48
mac.txt, 3631.22, 49
date4.txt, 3631.3, 50
date6.txt, 3631.63, 51
dollar.txt, 3631.75, 52
imei.txt, 3631.75, 53
id_mx.txt, 3631.77, 54
id_se.txt, 3635.57, 55
id_kr.txt, 3635.88, 56
id_pt.txt, 3637.57, 57
uuid.txt, 3653.05, 58
datetime.txt, 3657.77, 59
id_es2.txt, 3659.7, 60
vr_fi.txt, 3661.57, 61
vr_es.txt, 3666.87, 62
dec.txt, 4000, 63
id_fi.txt, 4000, 64

==> data/ranking_forest.csv <==
instance, time, ranking
pc_us.txt, 0.18, 1
time2.txt, 0.39, 2
id2.txt, 0.52, 3
id_es.txt, 0.56, 4
vr_es.txt, 0.6, 5
time1.txt, 0.63, 6
pc_us2.txt, 0.68, 7
vr_no.txt, 0.69, 8
vr_fi.txt, 0.76, 9
dec.txt, 0.84, 10
id_se.txt, 0.89, 11
pc_nl.txt, 1.0, 12
id_dk.txt, 1.08, 13
vr_uk.txt, 1.1, 14
ein.txt, 1.17, 15
ean.txt, 1.21, 16
id_kr.txt, 1.62, 17
id_es2.txt, 1.96, 18
color2.txt, 2.36, 19
id_cl.txt, 2.71, 20
ssn.txt, 3.03, 21
vr_pt2.txt, 3.1, 22
vr_dk.txt, 3.86, 23
pn_us.txt, 4.04, 24
vr_it.txt, 4.2, 25
date5.txt, 5.12, 26
pc_lx2.txt, 5.14, 27
cc.txt, 5.56, 28
pc_pt.txt, 6.41, 29
hexa.txt, 9.57, 30
imei.txt, 9.73, 31
grid.txt, 12.0, 32
date2.txt, 15.62, 33
id_ch.txt, 19.74, 34
grid2.txt, 20.42, 35
pc_lx.txt, 30.54, 36
cc2.txt, 39.45, 37
cc3.txt, 39.97, 38
imeisv.txt, 59.56, 39
date4.txt, 72.43, 40
ipv4.txt, 104.4, 41
date6.txt, 191.38, 42
datetime.txt, 1100.7, 43
vr_ke.txt, 1159.89, 44
signed.txt, 2158.46, 45
pc_al.txt, 2299.79, 46
isbn10.txt, 2396.3, 47
vr_pt.txt, 3603.09, 48
uuid.txt, 3604.77, 49
gstin.txt, 3605.43, 50
pc_uk.txt, 3607.79, 51
email_simple.txt, 3607.83, 52
pc_ca.txt, 3611.58, 53
mac.txt, 3613.51, 54
isbn.txt, 3615.51, 55
ipv6.txt, 3617.64, 56
id_pt.txt, 3619.65, 57
id_mx.txt, 3621.81, 58
id_fi.txt, 3625.58, 59
iban_pt.txt, 3627.55, 60
domain.txt, 3631.58, 61
iban.txt, 3631.68, 62
dollar2.txt, 3633.78, 63
dollar.txt, 3637.61, 64

==> data/ranking_forest_first_regex.csv <==
instance, time, ranking
pc_us.txt, 0.11, 1
time2.txt, 0.17, 2
time1.txt, 0.18, 3
id2.txt, 0.2, 4
dec.txt, 0.23, 5
id_es.txt, 0.25, 6
date2.txt, 0.27, 7
pc_nl.txt, 0.27, 8
ein.txt, 0.3, 9
date4.txt, 0.33, 10
date5.txt, 0.33, 11
vr_dk.txt, 0.33, 12
vr_es.txt, 0.33, 13
color2.txt, 0.36, 14
pc_pt.txt, 0.41, 15
vr_fi.txt, 0.43, 16
ean.txt, 0.46, 17
ssn.txt, 0.54, 18
vr_no.txt, 0.54, 19
id_se.txt, 0.55, 20
pc_us2.txt, 0.6, 21
id_dk.txt, 0.68, 22
vr_it.txt, 0.81, 23
vr_uk.txt, 0.86, 24
vr_pt2.txt, 0.89, 25
pc_lx2.txt, 1.04, 26
imeisv.txt, 1.06, 27
id_kr.txt, 1.1, 28
id_es2.txt, 1.34, 29
imei.txt, 1.64, 30
id_ch.txt, 1.66, 31
pn_us.txt, 1.75, 32
hexa.txt, 1.86, 33
ipv4.txt, 1.94, 34
id_cl.txt, 2.11, 35
pc_lx.txt, 4.16, 36
grid.txt, 4.51, 37
cc.txt, 4.66, 38
grid2.txt, 6.29, 39
pc_al.txt, 9.08, 40
datetime.txt, 12.34, 41
isbn10.txt, 26.17, 42
cc3.txt, 29.35, 43
cc2.txt, 30.39, 44
mac.txt, 35.39, 45
date6.txt, 43.1, 46
iban_pt.txt, 211.96, 47
vr_ke.txt, 403.42, 48
pc_ca.txt, 466.37, 49
signed.txt, 552.04, 50
dollar.txt, 3601, 51
dollar2.txt, 3601, 52
domain.txt, 3601, 53
email_simple.txt, 3601, 54
gstin.txt, 3601, 55
iban.txt, 3601, 56
id_fi.txt, 3601, 57
id_mx.txt, 3601, 58
id_pt.txt, 3601, 59
ipv6.txt, 3601, 60
isbn.txt, 3601, 61
pc_uk.txt, 3601, 62
uuid.txt, 3601, 63
vr_pt.txt, 3601, 64

==> data/ranking_ktree.csv <==
instance, time, ranking
pc_us.txt, 0.21, 1
ean.txt, 1.08, 2
time2.txt, 2.59, 3
cc.txt, 6.02, 4
id2.txt, 11.91, 5
pn_us.txt, 16.61, 6
pc_us2.txt, 17.44, 7
ein.txt, 24.39, 8
grid.txt, 34.8, 9
pc_nl.txt, 232.19, 10
time1.txt, 350.69, 11
id_cl.txt, 832.58, 12
id_es.txt, 862.57, 13
color2.txt, 1281.58, 14
hexa.txt, 3055.43, 15
vr_uk.txt, 3603.6, 16
cc3.txt, 3605.48, 17
pc_pt.txt, 3605.64, 18
vr_pt2.txt, 3605.65, 19
vr_pt.txt, 3607.35, 20
domain.txt, 3607.43, 21
cc2.txt, 3607.64, 22
grid2.txt, 3609.11, 23
email_simple.txt, 3609.21, 24
dollar2.txt, 3609.24, 25
vr_no.txt, 3611.4, 26
gstin.txt, 3611.43, 27
dollar.txt, 3611.53, 28
pc_lx2.txt, 3611.82, 29
dec.txt, 3613.31, 30
id_se.txt, 3613.45, 31
vr_ke.txt, 3613.59, 32
id_kr.txt, 3615.19, 33
pc_lx.txt, 3615.4, 34
vr_it.txt, 3615.62, 35
id_mx.txt, 3617.09, 36
id_pt.txt, 3617.16, 37
vr_fi.txt, 3617.51, 38
id_fi.txt, 3619.17, 39
vr_es.txt, 3619.4, 40
pc_ca.txt, 3619.41, 41
id_es2.txt, 3621.45, 42
vr_dk.txt, 3621.46, 43
pc_al.txt, 3621.47, 44
datetime.txt, 3621.83, 45
mac.txt, 3623.78, 46
uuid.txt, 3623.92, 47
id_dk.txt, 3625.32, 48
date6.txt, 3625.73, 49
isbn10.txt, 3627.2, 50
ssn.txt, 3627.6, 51
date5.txt, 3627.63, 52
isbn.txt, 3629.39, 53
id_ch.txt, 3629.61, 54
signed.txt, 3629.61, 55
pc_uk.txt, 3631.76, 56
date4.txt, 3631.89, 57
ipv6.txt, 3631.93, 58
iban_pt.txt, 3634.88, 59
ipv4.txt, 3635.97, 60
date2.txt, 3637.46, 61
iban.txt, 3637.87, 62
imeisv.txt, 3639.94, 63
imei.txt, 3643.54, 64


==> data/ranking_lines.csv <==
instance, time, ranking
pc_us.txt, 0.17, 1
ean.txt, 0.53, 2
cc.txt, 1.05, 3
grid.txt, 4.08, 4
time2.txt, 67.15, 5
ein.txt, 67.78, 6
pc_us2.txt, 69.79, 7
id2.txt, 75.16, 8
pn_us.txt, 427.45, 9
ssn.txt, 428.73, 10
pc_nl.txt, 1429.56, 11
time1.txt, 1458.88, 12
vr_uk.txt, 3603.34, 13
domain.txt, 3603.44, 14
vr_pt2.txt, 3605.28, 15
vr_pt.txt, 3607.27, 16
pc_lx.txt, 3609.33, 17
vr_no.txt, 3609.34, 18
dollar.txt, 3611.3, 19
pc_ca.txt, 3611.31, 20
vr_ke.txt, 3611.31, 21
pc_al.txt, 3613.31, 22
dec.txt, 3613.34, 23
vr_it.txt, 3613.34, 24
vr_fi.txt, 3615.33, 25
mac.txt, 3615.35, 26
cc3.txt, 3617.11, 27
vr_es.txt, 3617.29, 28
isbn10.txt, 3617.34, 29
id_mx.txt, 3617.46, 30
vr_dk.txt, 3619.29, 31
isbn.txt, 3619.36, 32
grid2.txt, 3621.24, 33
ipv6.txt, 3621.28, 34
uuid.txt, 3621.3, 35
id_kr.txt, 3622.42, 36
signed.txt, 3623.3, 37
ipv4.txt, 3623.37, 38
pc_uk.txt, 3625.24, 39
imeisv.txt, 3625.35, 40
imei.txt, 3627.38, 41
pc_pt.txt, 3627.46, 42
pc_lx2.txt, 3629.13, 43
dollar2.txt, 3629.22, 44
id_se.txt, 3629.36, 45
email_simple.txt, 3631.26, 46
id_fi.txt, 3631.32, 47
id_es2.txt, 3633.33, 48
id_es.txt, 3635.33, 49
datetime.txt, 3635.36, 50
date6.txt, 3637.37, 51
id_dk.txt, 3637.38, 52
id_cl.txt, 3639.35, 53
date5.txt, 3639.37, 54
id_ch.txt, 3641.32, 55
date4.txt, 3641.34, 56
iban_pt.txt, 3643.36, 57
date2.txt, 3645.35, 58
iban.txt, 3645.37, 59
hexa.txt, 3647.33, 60
color2.txt, 3647.37, 61
gstin.txt, 3649.38, 62
cc2.txt, 4000, 63
id_pt.txt, 4000, 64

==> data/ranking_nopruning.csv <==
instance, time, ranking
pc_us.txt, 0.18, 1
id2.txt, 0.4, 2
id_es.txt, 0.51, 3
time2.txt, 0.62, 4
ean.txt, 0.98, 5
time1.txt, 1.12, 6
vr_no.txt, 1.47, 7
pc_nl.txt, 1.81, 8
vr_fi.txt, 2.01, 9
vr_es.txt, 2.05, 10
dec.txt, 2.15, 11
color2.txt, 2.9, 12
ein.txt, 3.0, 13
pc_us2.txt, 3.54, 14
pc_lx.txt, 3.92, 15
pc_lx2.txt, 4.12, 16
pc_al.txt, 4.32, 17
id_se.txt, 6.08, 18
id_dk.txt, 6.33, 19
cc.txt, 6.47, 20
vr_dk.txt, 11.77, 21
vr_it.txt, 14.37, 22
vr_uk.txt, 15.21, 23
id_es2.txt, 15.25, 24
date5.txt, 18.44, 25
id_kr.txt, 19.87, 26
ssn.txt, 22.31, 27
hexa.txt, 23.08, 28
date6.txt, 25.0, 29
date4.txt, 30.75, 30
grid.txt, 35.97, 31
date2.txt, 38.65, 32
id_cl.txt, 126.57, 33
imei.txt, 342.16, 34
pc_pt.txt, 542.55, 35
pn_us.txt, 1045.08, 36
id_ch.txt, 1679.0, 37
ipv4.txt, 2725.46, 38
cc3.txt, 3603.34, 39
vr_pt2.txt, 3603.57, 40
cc2.txt, 3605.49, 41
vr_ke.txt, 3605.6, 42
datetime.txt, 3607.44, 43
signed.txt, 3607.58, 44
pc_uk.txt, 3609.63, 45
pc_ca.txt, 3611.51, 46
mac.txt, 3613.7, 47
isbn10.txt, 3615.48, 48
isbn.txt, 3617.6, 49
ipv6.txt, 3619.62, 50
imeisv.txt, 3621.63, 51
id_pt.txt, 3623.62, 52
id_mx.txt, 3625.17, 53
email_simple.txt, 3625.46, 54
iban_pt.txt, 3625.76, 55
gstin.txt, 3627.77, 56
domain.txt, 3627.82, 57
id_fi.txt, 3629.66, 58
iban.txt, 3629.96, 59
uuid.txt, 3631.27, 60
grid2.txt, 3631.44, 61
dollar2.txt, 3631.76, 62
dollar.txt, 3633.48, 63
vr_pt.txt, 3693.13, 64

==> data/ranking_regel.csv <==
instance, time, ranking
hexa.txt, 60.01, 1
id2.txt, 60.01, 2
pc_us.txt, 60.01, 3
ean.txt, 60.012, 4
pc_us2.txt, 60.015, 5
color2.txt, 60.021, 6
vr_no.txt, 60.023, 7
id_dk.txt, 60.05, 8
vr_fi.txt, 60.052, 9
pc_nl.txt, 60.053, 10
time1.txt, 60.054, 11
ein.txt, 60.055, 12
id_es.txt, 60.056, 13
id_se.txt, 60.056, 14
pc_al.txt, 60.056, 15
pc_lx2.txt, 60.057, 16
vr_es.txt, 60.057, 17
id_kr.txt, 60.06, 18
vr_uk.txt, 60.061, 19
time2.txt, 60.207, 20
date6.txt, 60.567, 21
ipv4.txt, 60.671, 22
dec.txt, 60.728, 23
pn_us.txt, 61.075, 24
ssn.txt, 61.499, 25
cc.txt, 63.813, 26
cc3.txt, 66.807, 27
cc2.txt, 67.119, 28
id_mx.txt, 68.472, 29
signed.txt, 71.641, 30
isbn10.txt, 74.685, 31
vr_ke.txt, 74.987, 32
date2.txt, 83.51, 33
date4.txt, 84.001, 34
pc_pt.txt, 87.167, 35
mac.txt, 102.318, 36
id_cl.txt, 104.99000000000001, 37
date5.txt, 111.664, 38
ipv6.txt, 132.897, 39
imeisv.txt, 178.49, 40
vr_it.txt, 179.462, 41
grid.txt, 461.872, 42
pc_lx.txt, 612.88, 43
iban.txt, 829.721, 44
dollar2.txt, 1004.706, 45
id_es2.txt, 1530.636, 46
dollar.txt, 2651.527, 47
datetime.txt, 4000, 48
domain.txt, 4000, 49
email_simple.txt, 4000, 50
grid2.txt, 4000, 51
gstin.txt, 4000, 52
iban_pt.txt, 4000, 53
id_ch.txt, 4000, 54
id_fi.txt, 4000, 55
id_pt.txt, 4000, 56
imei.txt, 4000, 57
isbn.txt, 4000, 58
pc_ca.txt, 4000, 59
pc_uk.txt, 4000, 60
uuid.txt, 4000, 61
vr_dk.txt, 4000, 62
vr_pt.txt, 4000, 63
vr_pt2.txt, 4000, 64

==> data/ranking_regel_no_sketches.csv <==
instance, time, ranking
pc_us.txt, 0.048, 1
ean.txt, 0.062, 2
iban.txt, 0.387, 3
grid.txt, 1.107, 4
pc_us2.txt, 1.466, 5
isbn10.txt, 29.031, 6
pc_lx2.txt, 37.724, 7
time2.txt, 63.313, 8
dec.txt, 75.583, 9
pc_al.txt, 94.818, 10
time1.txt, 95.318, 11
id_dk.txt, 98.187, 12
id2.txt, 113.267, 13
date2.txt, 116.023, 14
ein.txt, 121.074, 15
id_se.txt, 122.147, 16
pn_us.txt, 142.244, 17
ssn.txt, 151.102, 18
id_kr.txt, 164.561, 19
vr_no.txt, 180.29, 20
vr_es.txt, 184.271, 21
id_es.txt, 415.498, 22
domain.txt, 573.558, 23
cc.txt, 4000, 24
cc2.txt, 4000, 25
cc3.txt, 4000, 26
color2.txt, 4000, 27
date4.txt, 4000, 28
date5.txt, 4000, 29
date6.txt, 4000, 30
datetime.txt, 4000, 31
dollar.txt, 4000, 32
dollar2.txt, 4000, 33
email_simple.txt, 4000, 34
grid2.txt, 4000, 35
gstin.txt, 4000, 36
hexa.txt, 4000, 37
iban_pt.txt, 4000, 38
id_ch.txt, 4000, 39
id_cl.txt, 4000, 40
id_es2.txt, 4000, 41
id_fi.txt, 4000, 42
id_mx.txt, 4000, 43
id_pt.txt, 4000, 44
imei.txt, 4000, 45
imeisv.txt, 4000, 46
ipv4.txt, 4000, 47
ipv6.txt, 4000, 48
isbn.txt, 4000, 49
mac.txt, 4000, 50
pc_ca.txt, 4000, 51
pc_lx.txt, 4000, 52
pc_nl.txt, 4000, 53
pc_pt.txt, 4000, 54
pc_uk.txt, 4000, 55
signed.txt, 4000, 56
uuid.txt, 4000, 57
vr_dk.txt, 4000, 58
vr_fi.txt, 4000, 59
vr_it.txt, 4000, 60
vr_ke.txt, 4000, 61
vr_pt.txt, 4000, 62
vr_pt2.txt, 4000, 63
vr_uk.txt, 4000, 64


==> data/ranking_regel_skcomp.csv <==
instance, time, ranking
hexa.txt, 0.01, 1
id2.txt, 0.01, 2
pc_us.txt, 0.01, 3
ean.txt, 0.012, 4
pc_us2.txt, 0.015, 5
color2.txt, 0.021, 6
vr_no.txt, 0.023, 7
id_dk.txt, 0.05, 8
vr_fi.txt, 0.052, 9
pc_nl.txt, 0.053, 10
time1.txt, 0.054, 11
ein.txt, 0.055, 12
id_es.txt, 0.056, 13
id_se.txt, 0.056, 14
pc_al.txt, 0.056, 15
pc_lx2.txt, 0.057, 16
vr_es.txt, 0.057, 17
id_kr.txt, 0.06, 18
vr_uk.txt, 0.061, 19
time2.txt, 0.207, 20
date6.txt, 0.567, 21
ipv4.txt, 0.671, 22
dec.txt, 0.728, 23
pn_us.txt, 1.075, 24
ssn.txt, 1.499, 25
cc.txt, 3.813, 26
cc3.txt, 6.807, 27
cc2.txt, 7.119, 28
id_mx.txt, 8.472, 29
signed.txt, 11.641, 30
isbn10.txt, 14.685, 31
vr_ke.txt, 14.987, 32
date2.txt, 23.51, 33
date4.txt, 24.001, 34
pc_pt.txt, 27.167, 35
mac.txt, 42.318, 36
id_cl.txt, 44.99, 37
date5.txt, 51.664, 38
ipv6.txt, 72.897, 39
imeisv.txt, 118.49, 40
vr_it.txt, 119.462, 41
grid.txt, 401.872, 42
pc_lx.txt, 552.88, 43
iban.txt, 769.721, 44
dollar2.txt, 944.706, 45
id_es2.txt, 1470.636, 46
dollar.txt, 2591.527, 47
datetime.txt, 4000, 48
domain.txt, 4000, 49
email_simple.txt, 4000, 50
grid2.txt, 4000, 51
gstin.txt, 4000, 52
iban_pt.txt, 4000, 53
id_ch.txt, 4000, 54
id_fi.txt, 4000, 55
id_pt.txt, 4000, 56
imei.txt, 4000, 57
isbn.txt, 4000, 58
pc_ca.txt, 4000, 59
pc_uk.txt, 4000, 60
uuid.txt, 4000, 61
vr_dk.txt, 4000, 62
vr_pt.txt, 4000, 63
vr_pt2.txt, 4000, 64

==> data/resnax_instances.csv <==
instance,forest, firstforest, resnax 
1      ,0.21   ,0.1       ,0.17   
2      ,68.47  ,6.42      ,12.56  
3      ,3605.42,3601      ,1.21   
4      ,0.51   ,0.13      ,0.05   
7      , -1    , -1       ,271.18 
9      ,3603.12,3601      ,1345.38
10     ,3605.16,3601      ,2.41   
11     ,25.94  ,2.84      ,30.9   
12     ,3603   ,874.31    ,4.72   
13     ,1084.39,14.3      ,50.64  
16     ,3605.45,3601      ,1.55   
17     ,14.88  ,4.9       ,0.07   
18     ,3605.28,3601      ,832.04 
19     ,3605.08,3601      ,327.13 
20     ,3605.19,3601      ,411.11 
21     ,13.18  ,6.03      ,239.88 
23     , -1    , -1       ,15.33  
24     ,3605.04,3601      ,0.08   
25     ,3605.1 ,1251.21   ,1.61   
28     ,3605.2 ,3601      ,3.72   
29     ,3605.02,3601      ,80.94  
31     ,3605.29,3601      ,0.08   
32     ,0.83   ,0.19      ,1      
33     ,287.43 ,1.87      ,0.07   
35     ,3605.23,685.66    ,151.6  
36     ,23.67  ,6         ,0.07   
37     , -1    , -1       ,130.21 
38     ,0.08   ,0.08      ,4.24   
40     ,2.2    ,0.98      ,0.05   
41     ,0.38   ,0.17      ,0.06   
43     ,228.81 ,41.56     ,0.04   
45     ,1.98   ,0.19      ,208.41 
48     ,3605.1 ,3601      ,2057.87
51     ,12.14  ,0.76      ,8.84   
53     ,450.06 ,20        ,0.05   
56     ,3605.01,3601      ,0.07   
58     ,3601   ,3601      ,0.03   
59     ,3604.91,3601      ,9.97   
60     ,3604.95,395.2     ,5.53   
61     , -1    , -1       ,1.4    
62     ,3604.91,3601      ,0.04   
63     ,3605.04,56.87     ,0.56   
64     ,151.99 ,11.01     ,0.49   
66     ,3604.95,3601      ,15.05  
68     ,3602.96,82.57     ,7.52   
70     ,74.34  ,13.46     ,26.08  
71     ,3601   ,3601      ,2.17   
72     , -1    , -1       ,4.16   
75     ,3605.01,3601      ,3.16   
76     ,3605.45,3601      ,39.52  
77     ,3603.08,3601      ,7.69   
78     ,145.02 ,111.05    ,0.07   
79     ,3605.22,3601      ,198.41 
80     ,0.42   ,0.26      ,0.09   
81     , -1    , -1       ,1.44   
84     ,3605.17,3601      ,0.9    
86     ,3604.86,3601      ,0.65   
87     , -1    , -1       ,0.04   
88     ,106.28 ,36.1      ,2.2    
89     ,3603.07,3601      ,11.79  
90     ,0.71   ,0.09      ,0.24   
92     , -1    , -1       ,3601   
93     , -1    , -1       ,1.39   
95     , -1    , -1       ,71.42  
96     ,14.51  ,3.1       ,0.02   
97     ,0.22   ,0.07      ,0.4    
98     ,3605.2 ,3601      ,1029.9 
99     ,3603.34,3601      ,140    
101    ,3605.15,3601      ,58.34  
102    ,3.52   ,0.22      ,20.36  
103    ,162.3  ,24.07     ,0.15   
104    ,3605.11,3601      ,0.25   
105    ,3605.13,3601      ,160.84 
106    ,3605.25,3601      ,114.81 
108    ,0.34   ,0.3       ,0.08   
109    ,3605.57,751.63    ,66.91  
110    ,1.28   ,0.14      ,1.8    
111    , -1    , -1       ,7.68   
112    ,3605.02,3601      ,0.1    
113    ,3604.92,3601      ,0.1    
114    ,169.71 ,0.61      ,0.06   
115    ,18.36  ,2.91      ,0.25   
116    , -1    , -1       ,124.5  
117    ,524.09 ,391.79    ,1.61   
118    ,0.37   ,0.16      ,0.07   
119    ,31.69  ,4.37      ,0.06   
120    ,1.95   ,0.88      ,2.53   
121    ,695.65 ,0.8       ,0.09   
122    ,0.35   ,0.15      ,0.07   
123    ,63.06  ,22.13     ,3.67   
124    ,3603.37,3601      ,0.08   
125    ,397.24 ,9.5       ,0.06   
126    ,85.91  ,4.09      ,0.04   

==> data/time_comparison_15.csv <==
instance, nopruning, dynamic, multitree
cc.txt, 6.47, 4.97, 5.56
cc2.txt, 3605.49, 3623.24, 39.45
cc3.txt, 3603.34, 3619.67, 39.97
color2.txt, 2.9, 152.41, 2.36
date2.txt, 38.65, 3617.21, 15.62
date4.txt, 30.75, 3631.3, 72.43
date5.txt, 18.44, 3629.31, 5.12
date6.txt, 45.0, 3631.63, 191.38
datetime.txt, 3607.44, 3657.77, 1100.7
dec.txt, 2.15, 4000, 0.84
dollar.txt, 3633.48, 3631.75, 3637.61
dollar2.txt, 3631.76, 3629.45, 3633.78
domain.txt, 3627.82, 3625.84, 3631.58
ean.txt, 0.98, 0.96, 1.21
ein.txt, 3.0, 34.27, 1.17
email_simple.txt, 3625.46, 3625.69, 3607.83
grid.txt, 35.97, 13.27, 12.0
grid2.txt, 3631.44, 3621.71, 20.42
gstin.txt, 3627.77, 3617.56, 3605.43
hexa.txt, 23.08, 358.73, 9.57
iban.txt, 3629.96, 3613.6, 3631.68
iban_pt.txt, 3625.76, 3629.67, 3627.55
id2.txt, 0.4, 5.38, 0.52
id_ch.txt, 1679.0, 3625.64, 19.74
id_cl.txt, 126.57, 203.76, 2.71
id_dk.txt, 6.33, 3625.61, 1.08
id_es.txt, 0.51, 215.69, 0.56
id_es2.txt, 15.25, 3659.7, 1.96
id_fi.txt, 3629.66, 4000, 3625.58
id_kr.txt, 19.87, 3635.88, 1.62
id_mx.txt, 3625.17, 3631.77, 3621.81
id_pt.txt, 3623.62, 3637.57, 3619.65
id_se.txt, 6.08, 3635.57, 0.89
imei.txt, 342.16, 3631.75, 9.73
imeisv.txt, 3621.63, 3627.97, 59.56
ipv4.txt, 2725.46, 3623.36, 104.4
ipv6.txt, 3619.62, 3621.35, 3617.64
isbn.txt, 3617.6, 3619.32, 3615.51
isbn10.txt, 3615.48, 2774.52, 2396.3
mac.txt, 3613.7, 3631.22, 3613.51
pc_al.txt, 3604.32, 801.51, 2299.79
pc_ca.txt, 3611.51, 3629.54, 3611.58
pc_lx.txt, 3.92, 3625.82, 30.54
pc_lx2.txt, 4.12, 3623.77, 5.14
pc_nl.txt, 1.81, 305.15, 1.0
pc_pt.txt, 542.55, 3619.65, 6.41
pc_uk.txt, 3609.63, 3617.51, 3607.79
pc_us.txt, 0.18, 0.18, 0.18
pc_us2.txt, 3.54, 16.53, 0.68
pn_us.txt, 1045.08, 17.91, 4.04
signed.txt, 3607.58, 1878.53, 2158.46
ssn.txt, 22.31, 3615.58, 3.03
time1.txt, 1.12, 12.94, 0.63
time2.txt, 0.62, 3.05, 0.39
uuid.txt, 3631.27, 3653.05, 3604.77
vr_dk.txt, 11.77, 3613.51, 3.86
vr_es.txt, 2.05, 3666.87, 0.6
vr_fi.txt, 2.01, 3661.57, 0.76
vr_it.txt, 14.37, 3611.71, 4.2
vr_ke.txt, 3605.6, 3609.31, 1159.89
vr_no.txt, 1.47, 3607.6, 0.69
vr_pt.txt, 3693.13, 3605.62, 3603.09
vr_pt2.txt, 3603.57, 3603.35, 3.1
vr_uk.txt, 15.21, 3630.15, 1.1
